Set-up for observation thermal voltage noise and determination of absolute temperature and Boltzmann constant

We describe a set-up for measurement of the absolute zero by Johnson-Nyquist thermal noise which can be performed within a week in every high-school or university. Necessary electronic components and technical guidelines for the construction of this noise thermometer are given. The operating temperature used is in the tea cup range from ice to boiling water and in this sense the set-up can be given in the hands of every high school and university physics student. The measurement requires a standard multi-meter with thermocouple and voltage probe and gives excellent for education purposes percent accuracy. The explanation is oriented to university level but due to the simplicity of the explanation motivated high-school students can follow the explanation derivation of the used formulas for determination of the absolute zero and the Boltzmann constant. As a by-product our set-up gives a new method for the determination of the spectral density of the voltage $e_\mathrm{N}$ and current noise $i_\mathrm{N}$ of operational amplifiers.

==> Vernier_22-02-2022.txt <==
Vernier Format 2
22-02-2022-u.txt 2/28/2022 19:15:18
Run 1
Time	Temperature	Potential	
T	T	P	
min	°C	V	

0	5.1	0.168	
0	5.7	0.172	
0	15.2	0.172	
1	23.7	0.172	
1	30.3	0.175	
1	35.6	0.175	
2	39.9	0.175	
2	43.6	0.175	
2	46.8	0.175	
2	49.6	0.179	
2	52.0	0.175	
3	54.2	0.175	
3	56.0	0.179	
3	57.6	0.179	
4	59.0	0.179	
4	60.3	0.179	
4	61.5	0.179	
4	62.5	0.179	
4	63.3	0.179	
5	63.9	0.179	
5	64.5	0.179	
5	65.0	0.179	
6	65.5	0.179	
6	65.9	0.179	
6	66.1	0.179	
6	66.3	0.179	
6	66.5	0.179	
7	66.5	0.179	
7	66.7	0.179	
7	66.8	0.179	
8	66.8	0.183	
8	66.8	0.179	
8	66.7	0.179	
Vernier Format 2
22-02-2022-u.txt 2/28/2022 19:15:18
Run 2
Time	Temperature	Potential	
T	T	P	
min	°C	V	

0	66.1	0.183	
1	65.4	0.179	
2	64.5	0.183	
3	63.7	0.183	
4	62.8	0.183	
5	61.8	0.179	
6	61.1	0.179	
7	60.0	0.179	
8	58.5	0.179	
9	57.1	0.179	
10	55.2	0.179	
11	53.8	0.183	
12	52.7	0.175	
13	51.5	0.179	
14	50.8	0.175	
15	50.4	0.175	
16	49.8	0.175	
17	49.0	0.175	
18	47.4	0.175	
19	45.8	0.175	
20	44.4	0.175	
21	42.3	0.175	
22	40.5	0.175	
23	39.2	0.175	
24	37.9	0.175	
25	36.8	0.172	
26	35.8	0.175	
27	33.3	0.172	
28	31.0	0.175	
29	28.5	0.172	
30	24.9	0.175	
31	22.8	0.172	
32	20.1	0.175	
33	17.8	0.172	
34	15.7	0.175	
35	13.4	0.172	
36	11.8	0.172	
37	10.5	0.175	
38	9.6	0.172	
39	8.8	0.175	
40	8.4	0.401	
Vernier Format 2
22-02-2022-u.txt 2/28/2022 19:15:18
Run 3
Time	Temperature	Potential	
T	T	P	
min	°C	V	

			

